Generalized angularities and differential jet shapes measurements from STAR at $\sqrt{s} = $ 200 GeV

Jets from early stages of heavy-ion collisions undergo modified showering in quark-gluon plasma (QGP) relative to vacuum due to jet-medium interactions, which can be measured using observables like differential jet shape and generalized angularities. Differential jet shape ($\rho(\mathbf{R})$) encodes radially differential information about jet broadening and has shown an average migration of charged energy away from the axes of quenched jets from Pb+Pb collisions at the LHC. Measurements of generalized angularities in presence of the medium from Pb+Pb collisions at the LHC show harder, or more quark-like jet fragmentation relative to vacuum. Measuring these distributions in heavy-ion collisions at RHIC will help us further characterize jet-medium interactions in a phase-space region complementary to that of the LHC. In these proceedings, we present the first fully corrected measurements of $\rho(\mathbf{R})$, jet girth (g), momentum dispersion ($p_T^D$) and momentum difference of leading and subleading constituent particles (LeSub) observables, using hard-core jets in $p$+$p$ collisions at $\sqrt{s} = 200$ GeV, collected by the STAR experiment. Finally, the data are compared with model calculations and the physics implications are discussed.

==> HardProbes2023__4_/readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14


==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

